Can We Trust the Teacher? Decoupled Credit Direction-Magnitude for Self-Distillation

RLVR provides reliable trajectory-level credit, while OPSD offers dense supervision for token-level credit. This exposes a fundamental coupling when updating step-level credit direction and magnitude with teacher supervision, preventing steps from receiving reliable credit directions and contribution magnitudes, while making both vulnerable to teacher judgment errors and preference variance, as supported by our theoretical analysis. To separate credit direction from its contribution magnitude, we introduce \textit{Decoupled Credit Self-Distillation (DCSD)}, which theoretically decouples credit direction and magnitude into two reliable signals and uses them to calibrate privileged teacher supervision. Specifically, we design belief-margin probing to determine credit direction and marginal information gain to quantify credit magnitude, enabling step-to-token credit assignment for policy optimization. Across 11 benchmarks, DCSD achieves the best overall scores against GRPO, OPSD, RLSD, and RLCSD. Compared with base models, DCSD improves the overall score by 8.45 points on mathematical reasoning and 7.01 points on multimodal reasoning, while correcting the credit direction for 6\% of tokens and yielding a 1.5$\times$ reduction in token credit magnitude.

==> PROJECT_MANIFEST.json <==
{
  "main_document": "main.tex",
  "compiler": "pdfLaTeX",
  "original_iclr_files": 50,
  "original_yale_template_files": 7,
  "local_dependency_checks": [
    {
      "from": "main.tex",
      "command": "input",
      "file": "preamble.tex"
    },
    {
      "from": "main.tex",
      "command": "input",
      "file": "command.tex"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "fig1_new2_cropped.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "fig2_new_cropped_v2.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "Fig_3.pdf"
    },
    {
      "from": "main.tex",
      "command": "bibliography",
      "file": "main.bib"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "credit_case_01.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "credit_case_02.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "credit_case_03.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "credit_case_04.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "credit_case_05.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "prompt_case_01.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "prompt_case_02.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "prompt_case_03.pdf"
    },
    {
      "from": "main.tex",
      "command": "includegraphics",
      "file": "prompt_case_04.pdf"
    },
    {
      "from": "preamble.tex",
      "command": "input",
      "file": "case_study_macros.tex"
    },
    {
      "from": "preamble.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_horizontal_macros.tex"
    },
    {
      "from": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_case_01_horizontal.tex"
    },
    {
      "from": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_case_02_horizontal.tex"
    },
    {
      "from": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_case_03_horizontal.tex"
    },
    {
      "from": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_case_04_horizontal.tex"
    },
    {
      "from": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "command": "input",
      "file": "prompt_horizontal/prompt_case_05_horizontal.tex"
    },
    {
      "from": "yalearxiv.cls",
      "command": "includegraphics",
      "file": "figures/yale_logo.png"
    },
    {
      "from": "main.tex",
      "command": "input",
      "file": "university_logos.tex"
    },
    {
      "from": "university_logos.tex",
      "command": "includegraphics (via HeaderLogo)",
      "file": "figures/logos/adelaide.png"
    },
    {
      "from": "university_logos.tex",
      "command": "includegraphics (via HeaderLogo)",
      "file": "figures/logos/curtin.png"
    },
    {
      "from": "university_logos.tex",
      "command": "includegraphics (via HeaderLogo)",
      "file": "figures/logos/sydney.png"
    },
    {
      "from": "university_logos.tex",
      "command": "includegraphics (via HeaderLogo)",
      "file": "figures/logos/unt.png"
    }
  ],
  "files": [
    {
      "path": "CONVERSION_NOTES.md",
      "bytes": 3092,
      "sha256": "9c5f7fa849102cf834586bbb121e87b8ecbd18f807840b33a19e7448ff285699",
      "origin": "Complete Yale project with university-logo header update"
    },
    {
      "path": "DCSD_Figure_1.pdf",
      "bytes": 47904,
      "sha256": "9b00f648ff52aed33be60dd1c5040f9d016259462fec9599b1d8e9fadc329e78",
      "origin": "converted Yale project"
    },
    {
      "path": "Fig_3.pdf",
      "bytes": 39641,
      "sha256": "9a6e8ae804282a580cbe136e6164508420b12885e18ba0fe3cb22b64e71dc969",
      "origin": "converted Yale project"
    },
    {
      "path": "LOGO_SETUP.md",
      "bytes": 4214,
      "sha256": "84e1e6018553debe02b221742341d0ff11b9807686b278ee3d4def764639891c",
      "origin": "University-logo update: editable configuration and documentation"
    },
    {
      "path": "README.md",
      "bytes": 3529,
      "sha256": "7dbb49bd27dbb4fce783475c6cfcb6ee7d011db794f816e05d327ed9fb01133b",
      "origin": "Complete Yale project with university-logo header update"
    },
    {
      "path": "case_01.tex",
      "bytes": 28438,
      "sha256": "973cf99a362246dbe79855ef452dae356b49b56eaaf953e7450d61e4999c213b",
      "origin": "converted Yale project"
    },
    {
      "path": "case_02.tex",
      "bytes": 26458,
      "sha256": "50c01ee4df3eb7338a384087d06c319256adfd456907f47ee5aa8d0e095bef7c",
      "origin": "converted Yale project"
    },
    {
      "path": "case_03.tex",
      "bytes": 37670,
      "sha256": "da30b43144b7b23dc4161f554d37ff11b0c456f3ad1e1e8807c24532b563848b",
      "origin": "converted Yale project"
    },
    {
      "path": "case_04.tex",
      "bytes": 28706,
      "sha256": "36aa04fac83cd64ff57cf5c4c6104dfaa61aea3b131306c93d7bdd60504c1c57",
      "origin": "converted Yale project"
    },
    {
      "path": "case_05.tex",
      "bytes": 37876,
      "sha256": "68e69b11d923152c6210c2781feb167c625fa160b1da241dec8bc58a127d47ce",
      "origin": "converted Yale project"
    },
    {
      "path": "case_study_macros.tex",
      "bytes": 1931,
      "sha256": "24e7bd6d8a81e8bfd8ca27eb03e969daf50ea7273449889a05402b00409ff2f1",
      "origin": "converted Yale project"
    },
    {
      "path": "command.tex",
      "bytes": 232,
      "sha256": "8273c2a29cd59f2afb52c7d108e3151e251a77c2afa9aeb1c2eb3416ca04e9ac",
      "origin": "converted Yale project"
    },
    {
      "path": "credit_case_01.pdf",
      "bytes": 97735,
      "sha256": "a0c8ee0549b52af5e1354127f643e406ba082e32f4b29a5bacd8b4cf8758b00b",
      "origin": "converted Yale project"
    },
    {
      "path": "credit_case_02.pdf",
      "bytes": 91777,
      "sha256": "258bd0b306ce101b80b7406a498cdd39db95dbcc610f71fd9c3bf86c6a4f40dc",
      "origin": "converted Yale project"
    },
    {
      "path": "credit_case_03.pdf",
      "bytes": 96014,
      "sha256": "9a807a64f3a4c92ab1732d53e2885a8ade4f123b352ba5bb0ebc3b9d85f07638",
      "origin": "converted Yale project"
    },
    {
      "path": "credit_case_04.pdf",
      "bytes": 90041,
      "sha256": "e95a1610ae71f621b5c78a16f901b135f6cb19764ed6205bcefb09fd1895746c",
      "origin": "converted Yale project"
    },
    {
      "path": "credit_case_05.pdf",
      "bytes": 90501,
      "sha256": "ee4ed1c1c0f8d041251a3daaa81cacf05cf21277ffee2515894a0bc177b1e8cd",
      "origin": "converted Yale project"
    },
    {
      "path": "curves_1x4.pdf",
      "bytes": 42306,
      "sha256": "23ff969d388ee1ddc05411ee407538ec9238cb4cfe8664a4222dbc70c4d3cde8",
      "origin": "converted Yale project"
    },
    {
      "path": "curves_1x4_dcsd_direction_first.pdf",
      "bytes": 45795,
      "sha256": "bed1549526054ae2f03eb1f58734db4f86f4b07acc0d5d6deebe8c05d880f15c",
      "origin": "converted Yale project"
    },
    {
      "path": "f1_jimmy.svg",
      "bytes": 436375,
      "sha256": "c15dc4c1ed70b7f69b9124a30c6bc9ca3560bb22339cdce439e7d0d7b9f71486",
      "origin": "converted Yale project"
    },
    {
      "path": "fig1_new2.pdf",
      "bytes": 251993,
      "sha256": "e3c1e6341c137a224e1077ab6b6f10dbe7be8ba7e1dc6ba3f86cb7dde5043086",
      "origin": "converted Yale project"
    },
    {
      "path": "fig1_new2_cropped.pdf",
      "bytes": 279437,
      "sha256": "57960d5ec92188f38d669243627844bbe6ad75f25240cec3fdc94e6ebc7cbc35",
      "origin": "converted Yale project"
    },
    {
      "path": "fig2_922.pdf",
      "bytes": 829446,
      "sha256": "c7e06c08f599deb9699c0cb216fe13c5dabe4085e8812f6dc4562a9ba6827447",
      "origin": "converted Yale project"
    },
    {
      "path": "fig2_new_cropped_v2.pdf",
      "bytes": 316302,
      "sha256": "db8a8260c830e24ffe8e2dfbcaf16c73179affd1b2c398d69581b9b00b92b2ac",
      "origin": "converted Yale project"
    },
    {
      "path": "fig_1.pdf",
      "bytes": 292556,
      "sha256": "75ec525dd7bb5bfcba4b36829f0d0e1f631069ef3220fa6d210af2873f39bc56",
      "origin": "converted Yale project"
    },
    {
      "path": "fig_2.pdf",
      "bytes": 364313,
      "sha256": "0f229f5775d7fc605e78c8a118d3fb7f04313bebece7ff1d3abbf96f55d9d430",
      "origin": "converted Yale project"
    },
    {
      "path": "figure_1.pdf",
      "bytes": 196568,
      "sha256": "5d51c08d2130d3ce33651950017c19963b3ef4c45ece7ec4fabc1155c8ba701e",
      "origin": "converted Yale project"
    },
    {
      "path": "figures/logos/adelaide.png",
      "bytes": 117610,
      "sha256": "8feee4a5737b9a4ffd6f0fbb0863cd5bcb98d965331de40785a16819bac703d1",
      "origin": "User-supplied university logo image, byte-for-byte copy"
    },
    {
      "path": "figures/logos/curtin.png",
      "bytes": 9999,
      "sha256": "035f981f6f8399137403e135bbb4e591b92f13bd8541eb20bec28b65f03029d2",
      "origin": "User-supplied university logo image, byte-for-byte copy"
    },
    {
      "path": "figures/logos/sydney.png",
      "bytes": 53696,
      "sha256": "81b1c78826fa1ecdc770edad90e3f699e1b633b94b060a9242c5d54866c76b39",
      "origin": "User-supplied university logo image, byte-for-byte copy"
    },
    {
      "path": "figures/logos/unt.png",
      "bytes": 29130,
      "sha256": "34e1de8a67ef8db78e62cae6060066ffaa20dfd62e4cfef85ac63e8020004731",
      "origin": "User-supplied university logo image, byte-for-byte copy"
    },
    {
      "path": "figures/yale_logo.png",
      "bytes": 270009,
      "sha256": "747115b60030ac49319ae47396a2ccfb6c1f4b61267c61534e4806fe5626eb45",
      "origin": "converted Yale project"
    },
    {
      "path": "latexmkrc",
      "bytes": 113,
      "sha256": "46bb44061f9d847a99f1ed646136c8823d0ab5f6ac2dd468be7e848a8eff878c",
      "origin": "converted Yale project"
    },
    {
      "path": "main.bbl",
      "bytes": 17257,
      "sha256": "34f9b8344a900280f1cf52664e9bc6f6a197e4f9ad1cde55423afaec66bda611",
      "origin": "converted Yale project"
    },
    {
      "path": "main.bib",
      "bytes": 19059,
      "sha256": "03441915d1f4f6ae24b6a46c9289ac20cb7d2ddc5e484b29d42563304ba7a5ad",
      "origin": "converted Yale project"
    },
    {
      "path": "main.pdf",
      "bytes": 1829571,
      "sha256": "b412cfbc6e5b880511d388bfbfe9c5df88bc4482ae3a0b49f735920d2fadfd23",
      "origin": "Complete Yale project with university-logo header update"
    },
    {
      "path": "main.tex",
      "bytes": 171618,
      "sha256": "310de006c1ed1bb296241e38537e9228bd63b06542058a360b110607a4796548",
      "origin": "Complete Yale project with university-logo header update"
    },
    {
      "path": "original_sources/iclr2027/DCSD_Figure_1.pdf",
      "bytes": 47904,
      "sha256": "9b00f648ff52aed33be60dd1c5040f9d016259462fec9599b1d8e9fadc329e78",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/Fig_3.pdf",
      "bytes": 39641,
      "sha256": "9a6e8ae804282a580cbe136e6164508420b12885e18ba0fe3cb22b64e71dc969",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/Manuscript_v14_Chinese_Main.md",
      "bytes": 17118,
      "sha256": "b820c0a8314706cfc30cf4df67c0501409e985a6a088d3dd358d832f51399abf",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/README_zh.md",
      "bytes": 1838,
      "sha256": "4fca5876d661565e30d012bc8422f3931f6b74a7063b6a43a41c8f83a4593fc5",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_01.tex",
      "bytes": 28438,
      "sha256": "973cf99a362246dbe79855ef452dae356b49b56eaaf953e7450d61e4999c213b",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_02.tex",
      "bytes": 26458,
      "sha256": "50c01ee4df3eb7338a384087d06c319256adfd456907f47ee5aa8d0e095bef7c",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_03.tex",
      "bytes": 37670,
      "sha256": "da30b43144b7b23dc4161f554d37ff11b0c456f3ad1e1e8807c24532b563848b",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_04.tex",
      "bytes": 28706,
      "sha256": "36aa04fac83cd64ff57cf5c4c6104dfaa61aea3b131306c93d7bdd60504c1c57",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_05.tex",
      "bytes": 37876,
      "sha256": "68e69b11d923152c6210c2781feb167c625fa160b1da241dec8bc58a127d47ce",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/case_study_macros.tex",
      "bytes": 1931,
      "sha256": "24e7bd6d8a81e8bfd8ca27eb03e969daf50ea7273449889a05402b00409ff2f1",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/credit_case_01.pdf",
      "bytes": 97735,
      "sha256": "a0c8ee0549b52af5e1354127f643e406ba082e32f4b29a5bacd8b4cf8758b00b",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/credit_case_02.pdf",
      "bytes": 91777,
      "sha256": "258bd0b306ce101b80b7406a498cdd39db95dbcc610f71fd9c3bf86c6a4f40dc",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/credit_case_03.pdf",
      "bytes": 96014,
      "sha256": "9a807a64f3a4c92ab1732d53e2885a8ade4f123b352ba5bb0ebc3b9d85f07638",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/credit_case_04.pdf",
      "bytes": 90041,
      "sha256": "e95a1610ae71f621b5c78a16f901b135f6cb19764ed6205bcefb09fd1895746c",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/credit_case_05.pdf",
      "bytes": 90501,
      "sha256": "ee4ed1c1c0f8d041251a3daaa81cacf05cf21277ffee2515894a0bc177b1e8cd",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/curves_1x4.pdf",
      "bytes": 42306,
      "sha256": "23ff969d388ee1ddc05411ee407538ec9238cb4cfe8664a4222dbc70c4d3cde8",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/curves_1x4_dcsd_direction_first.pdf",
      "bytes": 45795,
      "sha256": "bed1549526054ae2f03eb1f58734db4f86f4b07acc0d5d6deebe8c05d880f15c",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/f1_jimmy.svg",
      "bytes": 436375,
      "sha256": "c15dc4c1ed70b7f69b9124a30c6bc9ca3560bb22339cdce439e7d0d7b9f71486",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fancyhdr.sty",
      "bytes": 20521,
      "sha256": "b56ec4434b9f4607529a4b23dc68ad8d4b94f1f631c8cddaf7da78140d53a5ea",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig1_new2.pdf",
      "bytes": 251993,
      "sha256": "e3c1e6341c137a224e1077ab6b6f10dbe7be8ba7e1dc6ba3f86cb7dde5043086",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig1_new2_cropped.pdf",
      "bytes": 279437,
      "sha256": "57960d5ec92188f38d669243627844bbe6ad75f25240cec3fdc94e6ebc7cbc35",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig2_922.pdf",
      "bytes": 829446,
      "sha256": "c7e06c08f599deb9699c0cb216fe13c5dabe4085e8812f6dc4562a9ba6827447",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig2_new_cropped_v2.pdf",
      "bytes": 316302,
      "sha256": "db8a8260c830e24ffe8e2dfbcaf16c73179affd1b2c398d69581b9b00b92b2ac",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig_1.pdf",
      "bytes": 292556,
      "sha256": "75ec525dd7bb5bfcba4b36829f0d0e1f631069ef3220fa6d210af2873f39bc56",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/fig_2.pdf",
      "bytes": 364313,
      "sha256": "0f229f5775d7fc605e78c8a118d3fb7f04313bebece7ff1d3abbf96f55d9d430",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/figure_1.pdf",
      "bytes": 196568,
      "sha256": "5d51c08d2130d3ce33651950017c19963b3ef4c45ece7ec4fabc1155c8ba701e",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference.bib",
      "bytes": 19059,
      "sha256": "03441915d1f4f6ae24b6a46c9289ac20cb7d2ddc5e484b29d42563304ba7a5ad",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference.bst",
      "bytes": 26973,
      "sha256": "2d67552db7ed38ccfccb5957b52f95656e25c249724761d3cf5f7922ad1844c5",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference.sty",
      "bytes": 9025,
      "sha256": "797deef41724e93761426ac0cbcca46279a91cc650dd1f0ce76a4f08d2098ea6",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference.tex",
      "bytes": 477773,
      "sha256": "eb2fff16fa0d2990ad7c5dcf501b1982abcda233768a254564eced3bee82c8aa",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference1.bib",
      "bytes": 13403,
      "sha256": "9728655c98d9697a80321e3969d568c665447b1ed7ddef18f16e5ba6b1909338",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/iclr2027_conference4.bib",
      "bytes": 17915,
      "sha256": "8950d78227270ad1ded7791ce96d5b2daaa34147e5ac1f33c5bbb24cb9ee6790",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/natbib.sty",
      "bytes": 45154,
      "sha256": "88bc70c0e48461934cab5b2accef06b74a8b3ac45ad03ccd3f2a6b7e0d6d530d",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_case_01.pdf",
      "bytes": 103540,
      "sha256": "fc2dd3b28f58b6133020736e44911c6483237a3dec1ccc81b2748121ab3b5095",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_case_02.pdf",
      "bytes": 94856,
      "sha256": "5c742fddf34bb9b7c51552e4159bcc1ede2ad87002ddcb74b55f67cc2216b92d",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_case_03.pdf",
      "bytes": 103480,
      "sha256": "4834b0a4027c890d01feba47a03ab51038e0949598f42bf6d56cb7a01745f245",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_case_04.pdf",
      "bytes": 104867,
      "sha256": "4d55eb1f8f1bbff3637cf1a796ab8d038a84af11ca4297d8a42bf47e2b00c8cc",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_case_05.pdf",
      "bytes": 101373,
      "sha256": "5a20246602acd078c72aed79905e99c3abe326438ef44ec4381c6769889f34af",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/all_prompt_cases_horizontal.tex",
      "bytes": 365,
      "sha256": "c630a0ab1f8c58674fbe60ae4eebbc6498f3c99898d7467380c02aadc3b5df44",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_case_01_horizontal.tex",
      "bytes": 42650,
      "sha256": "6cb342d89746bc4b0ce8fef542f51e3a5494e8fff85399db2b118c8da59fda6a",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_case_02_horizontal.tex",
      "bytes": 40983,
      "sha256": "b4f0b68f2ef749a317860b76176c97f905343390cc213ce742b5b5cf625c55ab",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_case_03_horizontal.tex",
      "bytes": 39583,
      "sha256": "450b7837f12950df2bc61e040298572cfde38c91cc584c2b7d36a2c2cc3fe35a",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_case_04_horizontal.tex",
      "bytes": 37327,
      "sha256": "a4c5191dbc556ddb0bb9fd83ce0a104f0d5dc13d4331ad2a706606d3bf723631",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_case_05_horizontal.tex",
      "bytes": 41076,
      "sha256": "aa87c6fa66f5dd9c3aa0d9ef02c31406aa1bf096fe1fd9a6b7916afc0b01a899",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_horizontal_macros.tex",
      "bytes": 2549,
      "sha256": "b5ac8ca4efc3bb47b75d2ace647ec62a001a9cb19a1519b17fdf074efdc3c933",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_texts_01.tex",
      "bytes": 2632,
      "sha256": "33dae35a4f82b999a9f7dc371fb84211ae56288ab73eb6404c713e8f3f6114c4",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_texts_02.tex",
      "bytes": 2347,
      "sha256": "5825d771db531c5ae9fb2acf09e0c3fe6f96632e07669abbefa36623b9d02509",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_texts_03.tex",
      "bytes": 3238,
      "sha256": "853c983b1170fadd265d0cab34d0408cba35d042fd0f4db77b9f7271a0e18c1c",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_texts_04.tex",
      "bytes": 2278,
      "sha256": "c7a36488156b4b1871cdae4039d9e1fa484d481326630dd1761d492ed7b5b00a",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/iclr2027/prompt_horizontal/prompt_texts_05.tex",
      "bytes": 3238,
      "sha256": "92fdddb80ff24dcba2eebf7a51d43e663e48ece02509a42fc2a5c43b42a35045",
      "origin": "original ICLR upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/README.md",
      "bytes": 1433,
      "sha256": "af64e2fc04c52f73f695d09abeb27d31fd6782bb00d87cadc5c6d4abd4e44f7b",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/command.tex",
      "bytes": 5687,
      "sha256": "905683b79e814c9d3c6de17e3741e03887be373797173f9e1c5786d57f0cc117",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/figures/yale_logo.png",
      "bytes": 270009,
      "sha256": "747115b60030ac49319ae47396a2ccfb6c1f4b61267c61534e4806fe5626eb45",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/main.bib",
      "bytes": 63251,
      "sha256": "4c3dc8211994a41eacb1d0c6f71c0eebb9d7a938efbe7af9c7478b35c294f397",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/main.tex",
      "bytes": 19252,
      "sha256": "430478afda2d1bc506d1e3131edc7810afffc299d264e0337b0ec6932c0f2579",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/preamble.tex",
      "bytes": 2002,
      "sha256": "5f099dbf504431fe0e10fa6e902855c477de466dc7ebc62efc03b17868aaf8b6",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "original_sources/yale_template/yalearxiv.cls",
      "bytes": 14507,
      "sha256": "c4bba99158c5245cfd72c790037704a5acdbd6cb681e41d8e9b2d76bba074de2",
      "origin": "original Yale template upload, unchanged"
    },
    {
      "path": "preamble.tex",
      "bytes": 737,
      "sha256": "eb7792eae04843e2d432280231877d89d705277cb123f01ed4235ec2286cfd64",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_case_01.pdf",
      "bytes": 103540,
      "sha256": "fc2dd3b28f58b6133020736e44911c6483237a3dec1ccc81b2748121ab3b5095",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_case_02.pdf",
      "bytes": 94856,
      "sha256": "5c742fddf34bb9b7c51552e4159bcc1ede2ad87002ddcb74b55f67cc2216b92d",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_case_03.pdf",
      "bytes": 103480,
      "sha256": "4834b0a4027c890d01feba47a03ab51038e0949598f42bf6d56cb7a01745f245",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_case_04.pdf",
      "bytes": 104867,
      "sha256": "4d55eb1f8f1bbff3637cf1a796ab8d038a84af11ca4297d8a42bf47e2b00c8cc",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_case_05.pdf",
      "bytes": 101373,
      "sha256": "5a20246602acd078c72aed79905e99c3abe326438ef44ec4381c6769889f34af",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/all_prompt_cases_horizontal.tex",
      "bytes": 365,
      "sha256": "c630a0ab1f8c58674fbe60ae4eebbc6498f3c99898d7467380c02aadc3b5df44",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_case_01_horizontal.tex",
      "bytes": 42650,
      "sha256": "6cb342d89746bc4b0ce8fef542f51e3a5494e8fff85399db2b118c8da59fda6a",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_case_02_horizontal.tex",
      "bytes": 40983,
      "sha256": "b4f0b68f2ef749a317860b76176c97f905343390cc213ce742b5b5cf625c55ab",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_case_03_horizontal.tex",
      "bytes": 39583,
      "sha256": "450b7837f12950df2bc61e040298572cfde38c91cc584c2b7d36a2c2cc3fe35a",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_case_04_horizontal.tex",
      "bytes": 37327,
      "sha256": "a4c5191dbc556ddb0bb9fd83ce0a104f0d5dc13d4331ad2a706606d3bf723631",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_case_05_horizontal.tex",
      "bytes": 41076,
      "sha256": "aa87c6fa66f5dd9c3aa0d9ef02c31406aa1bf096fe1fd9a6b7916afc0b01a899",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_horizontal_macros.tex",
      "bytes": 2549,
      "sha256": "b5ac8ca4efc3bb47b75d2ace647ec62a001a9cb19a1519b17fdf074efdc3c933",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_texts_01.tex",
      "bytes": 2632,
      "sha256": "33dae35a4f82b999a9f7dc371fb84211ae56288ab73eb6404c713e8f3f6114c4",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_texts_02.tex",
      "bytes": 2347,
      "sha256": "5825d771db531c5ae9fb2acf09e0c3fe6f96632e07669abbefa36623b9d02509",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_texts_03.tex",
      "bytes": 3238,
      "sha256": "853c983b1170fadd265d0cab34d0408cba35d042fd0f4db77b9f7271a0e18c1c",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_texts_04.tex",
      "bytes": 2278,
      "sha256": "c7a36488156b4b1871cdae4039d9e1fa484d481326630dd1761d492ed7b5b00a",
      "origin": "converted Yale project"
    },
    {
      "path": "prompt_horizontal/prompt_texts_05.tex",
      "bytes": 3238,
      "sha256": "92fdddb80ff24dcba2eebf7a51d43e663e48ece02509a42fc2a5c43b42a35045",
      "origin": "converted Yale project"
    },
    {
      "path": "university_logos.tex",
      "bytes": 1870,
      "sha256": "a800a03eb7d4f0160e484ef2170e51e755ca07b813063dd0024b1a11d76e4505",
      "origin": "University-logo update: editable configuration and documentation"
    },
    {
      "path": "yalearxiv.cls",
      "bytes": 14270,
      "sha256": "275d5efd21450d9cf042f03f2f71e94bc25c151edf071041e551138065ea2a82",
      "origin": "Complete Yale project with university-logo header update"
    }
  ],
  "update": "First-page university logo row; manuscript body and other pages unchanged.",
  "validation": {
    "compiled_pages": 53,
    "final_latex_log_warnings": 0,
    "text_identical_to_previous_pdf_on_all_pages": true,
    "non_header_render_identical_at_72_dpi": true,
    "original_sources_preserved_byte_for_byte": true,
    "logo_sources": "Four user-uploaded image files, unchanged; padding trimmed only in LaTeX."
  }
}

